Expert-Free Online Transfer Learning in Multi-Agent Reinforcement Learning

Reinforcement Learning (RL) enables an intelligent agent to optimise its performance in a task by continuously taking action from an observed state and receiving a feedback from the environment in form of rewards. RL typically uses tables or linear approximators to map state-action tuples that maximises the reward. Combining RL with deep neural networks (DRL) significantly increases its scalability and enables it to address more complex problems than before. However, DRL also inherits downsides from both RL and deep learning. Despite DRL improves generalisation across similar state-action pairs when compared to simpler RL policy representations like tabular methods, it still requires the agent to adequately explore the state-action space. Additionally, deep methods require more training data, with the volume of data escalating with the complexity and size of the neural network. As a result, deep RL requires a long time to collect enough agent-environment samples and to successfully learn the underlying policy. Furthermore, often even a slight alteration to the task invalidates any previous acquired knowledge. To address these shortcomings, Transfer Learning (TL) has been introduced, which enables the use of external knowledge from other tasks or agents to enhance a learning process. The goal of TL is to reduce the learning complexity for an agent dealing with an unfamiliar task by simplifying the exploration process. This is achieved by lowering the amount of new information required by its learning model, resulting in a reduced overall convergence time...

==> fancy_text_for_change.txt <==
\newcommand{\vinnychange}[1]{\textcolor{red}{#1}}


then u do:
\vinnychange{this is the new text that you asked me to fix........}


Then, after approval u just change the color from red to black.

\newcommand{\vinnychange}[1]{\textcolor{black}{#1}}


==> table_code_latex.txt <==
%pms - performnance based states, best/worst~\cite{taylor2019parallel}
%svb - state-visit based~\cite{da2017simultaneously} and \cite{taylor2019parallel}
%se - successful episode~\cite{da2017simultaneously}
%alternate advising: adbvice given any $m$ steps for the first $nm$ states the student encounters. ~\cite{taylor2014reinforcement}
%preditive advising: pa 0-. teacher learns to predict students actions ~\cite{taylor2014reinforcement}.
%early-advising: ea
%mistake correction: mc
%importance advicing: ia
% a -> action(s) q -> network logit or Q-values
\begin{sidewaystable}[hbt!]
	%\small
	\renewcommand*{\arraystretch}{1.1}
	\caption{\label{tab:back_a2a-Teacher-student-framework} Summary \ac{a2a} \ac{tl} work.}
	\centering
	\begin{threeparttable}
		\begin{tabular}{ccccccccc}%\toprule
			\hline
			\multirow{2}{*}{\textbf{Paper}}&\multirow{1}{*}{\textbf{Teacher-Student}} &\multirow{1}{*}{\textbf{Advice}}&\multirow{1}{*}{\textbf{Advice}}&\textbf{Advising}&\multirow{2}{*}{\textbf{\acs{drl}}}&\multirow{1}{*}{\textbf{Re-using}}&\multirow{2}{*}{\textbf{Multi-Agent}} & \multirow{2}{*}{\textbf{Online \ac{tl}}}
			\\
			&\textbf{Framework}&\textbf{Source}&\textbf{Type}&\textbf{Policy}&&\textbf{Advice}& &
			\\\hline
%start content

%todo look numebr of authours and adjsut et al..
%	paper	ts fwork	expert-based	advice type		advising policy		re-suing advice		multi-agent 
Torrey \& Taylor~\cite{torrey2013teaching}& \cmark & $E.A.$  & $a$ & $ea, ia, mk$ & \xmark & \xmark & \xmark  & \cmark \\
Hester et al.~\cite{hester2018deep} & \xmark & $human$ &  $e$ & $n.a.$ & \xmark & \xmark & \xmark  &\xmark\\
Taylor~\cite{taylor2018improving} & \cmark & $human$& $reward$ & $rs$ & \xmark & \xmark & \xmark & \cmark \\
Nair et al.~\cite{nair2018overcoming}& \xmark & $human$ & $e$ & $n.a.$ & \cmark &\xmark &\xmark & \xmark \\ %i think they do fine-tuning + demonstrations...
%todo is this really online??
Liu et al.~\cite{liu2022} & \cmark & $I.A.$ &$a, Q$ & $n.a.$%distillation 
& \cmark & \xmark &\cmark  & \cmark\\ %students are new agents added to the system later on and ask for adivce in new states
Subramanian et al.~\cite{subramanian2022multi} & \cmark & $I.A.$ & $a$ & $\epsilon p$  & \cmark & \xmark & \cmark & \cmark \\
Zhu et al.~\cite{zhu2020learning} & \cmark &  $E.A.$ & $a$ & $\epsilon p$ & \cmark &\cmark &\xmark &  \cmark \\

Taylor et al.~\cite{taylor2014reinforcement} & \cmark &$E.A.$ & $a$ & $ea, aa, ia, mk, pa$ & \cmark & \xmark & \xmark&\cmark\\ %study the impact between good and bad teacher.

Da Silva et al.~\cite{da2020uncertainty} & \cmark & $E.A.$ & $a$ & $conf$& \cmark & \xmark& \xmark& \cmark \\

Ilhan et al.~\cite{ilhan2019teaching} & \cmark & $I.A.$ & $a$ & $2conf$& \cmark & \xmark & \cmark& \cmark \\
Norouzi et al.~\cite{norouzi2021experience} & \cmark& $classifier$ &$a$&$\epsilon p$&\xmark&\xmark&\cmark&\cmark\\ %train a classifier to predict best action and then uses to tip action
Da Silva et al.~\cite{da2017simultaneously} &\cmark&$I.A.$&$a$& $ia, svc, se $&\cmark&\xmark&\cmark&\cmark \\
Taylor et al.~\cite{taylor2019parallel} &\cmark & $I.A.$ &$Q$ & $pms, svc$& \xmark&\xmark&\cmark&\cmark\\
Zhu et al.~\cite{zhu2021q} &\cmark&$I.A.$&$Q$&$svc$&\cmark&\xmark&\cmark&\cmark\\
Liang et al.~\cite{liang2020parallel} &\cmark&$I.A.$&$Q$&$2conf$&\cmark&\xmark&\cmark&\cmark\\


Wang et al.~\cite{wang2018interactive} &\xmark & $classifier$ & $a$ & $conf$& \cmark & \xmark & \xmark & \cmark\\

Vecerik et al.~\cite{vecerik2017leveraging} &\xmark & $human$ & $e$& $n.a.$&\cmark & \xmark & \xmark & \cmark\\ %used in an online fashion way but transfer happens offline

Rajeswaran et al.~\cite{rajeswaran2017learning} &\xmark&$human$&$e$& $n.a.$ & \cmark&\xmark&\xmark&\xmark\\

Chen et al.~\cite{chen2020active} &\cmark& $human$& $e$ & $conf$ & \cmark & \xmark& \xmark&\cmark\\ % imitation learnign based to integrate

Wang et al.~\cite{wang2017improving} & \xmark & $classifier$ & $a$ & $conf$ & \cmark & \xmark & \xmark &\cmark \\ %trained tree based upon collected demonstraiton.

Cruz et al.~\cite{cruz2017pre} &\xmark & $human$ & $e$ & $n.a.$ & \cmark& \xmark& \xmark & \xmark \\
Gabriel et al.~\cite{gabriel2019pre} &\xmark& $human$& $e$& $n.a.$ &\cmark&\xmark&\xmark&\xmark\\

Gao et al.~\cite{gao2018reinforcement} &\xmark &$I.A.$ &$e$& $n.a.$ & \cmark& \xmark &\xmark&\xmark\\

Gerstgrasser et al.~\cite{gerstgrasser2022selectively} & \xmark& $I.A.$&$e$&$td$-$error$&\cmark&\xmark&\cmark&\cmark\\
		
			
\hline
			%\bottomrule			
		\end{tabular}
	\end{threeparttable}
\end{sidewaystable}

%todo other things..
Wang et al.~\cite{wang2018interactive} collects demonstrations from an human and then trains a classifier to estimate the best action based upon human's collected experience.



